Galactic Conformity in both Star-formation and Morphological Properties

We investigate one-halo galactic conformity (the tendency for satellite galaxies to mirror the properties of their central) in both star-formation and morphology using a sample of 8230 galaxies in 1266 groups with photometry and spectroscopy from the Sloan Digital Sky Survey, morphologies from Galaxy Zoo and group memberships as determined by Yang et al. This is the first paper to investigate galactic conformity in both star-formation and visual morphology properties separately. We find that the signal of galactic conformity is present at low significance in both star-formation and visual morphological properties, however it is stronger in star-formation properties. Over the entire halo mass range we find that groups with star-forming (spiral) centrals have, on average, a fraction 0.18+-0.08 (0.08+-0.06) more star-forming (spiral) satellites than groups with passive (early-type) centrals at a similar halo mass. We also consider conformity in groups with four types of central: passive early-types, star-forming spirals, passive spirals and star-forming early-types (which are very rarely centrals), finding that the signal of morphological conformity is strongest around passive centrals regardless of morphology; although blue spiral centrals are also more likely than average to have blue spiral satellites. We interpret these observations of the relative size of the conformity signal as supporting a scenario where star-formation properties are relatively easily changed, while morphology changes less often/more slowly for galaxies in the group environment.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> misc/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
